CBR-RAG: Case-Based Reasoning for Retrieval Augmented Generation in LLMs for Legal Question Answering

Retrieval-Augmented Generation (RAG) enhances Large Language Model (LLM) output by providing prior knowledge as context to input. This is beneficial for knowledge-intensive and expert reliant tasks, including legal question-answering, which require evidence to validate generated text outputs. We highlight that Case-Based Reasoning (CBR) presents key opportunities to structure retrieval as part of the RAG process in an LLM. We introduce CBR-RAG, where CBR cycle's initial retrieval stage, its indexing vocabulary, and similarity knowledge containers are used to enhance LLM queries with contextually relevant cases. This integration augments the original LLM query, providing a richer prompt. We present an evaluation of CBR-RAG, and examine different representations (i.e. general and domain-specific embeddings) and methods of comparison (i.e. inter, intra and hybrid similarity) on the task of legal question-answering. Our results indicate that the context provided by CBR's case reuse enforces similarity between relevant components of the questions and the evidence base leading to significant improvements in the quality of generated answers.

==> sample_retireval_snippets.txt <==
----------------------------------------------------------------------------------------------------
Case Number: 1539
f > Question: What were the percentages mentioned in the cases Blairgowrie Trading Ltd v Allco Finance Group Ltd (in liq) (No 3) (2017) 343 ALR 476; [2017] FCA 330, Caason Investments Pty Ltd v Cao (No 2) [2018] FCA 527, and Hopkins v Macmahon Holdings Ltd [2018] FCA 2061?
f > Snippet: Blairgowrie Trading Ltd v Allco Finance Group Ltd (in liq) (No 3) (2017) 343 ALR 476; [2017] FCA 330 at [124] being 22.1%; Caason Investments Pty Ltd v Cao (No 2) [2018] FCA 527 at [165] being 30%; Hopkins v Macmahon Holdings Ltd [2018] FCA 2061 at [10] being 19%).
g > Question Retrieval Prompt: Represent this sentence for searching relevant passages: What were the percentages mentioned in the cases Blairgowrie Trading Ltd v Allco Finance Group Ltd (in liq) (No 3) (2017) 343 ALR 476; [2017] FCA 330, Caason Investments Pty Ltd v Cao (No 2) [2018] FCA 527, and Hopkins v Macmahon Holdings Ltd [2018] FCA 2061?
g > Snippet Retrieval Prompt: Represent this sentence for searching relevant passages: Blairgowrie Trading Ltd v Allco Finance Group Ltd (in liq) (No 3) (2017) 343 ALR 476; [2017] FCA 330 at [124] being 22.1%; Caason Investments Pty Ltd v Cao (No 2) [2018] FCA 527 at [165] being 30%; Hopkins v Macmahon Holdings Ltd [2018] FCA 2061 at [10] being 19%).
----------------------------------------------------------------------------------------------------
Case Number: 1553
Question: Who were the applicants and respondents in the case Quall v Northern Territory of Australia [2010] FCA 417?
Snippet: IN THE FEDERAL COURT OF AUSTRALIA NORTHERN TERRITORY DISTRICT REGISTRY GENERAL DIVISION NTD 6026 of 1998 BETWEEN: KEVIN (TIBBY) QUALL ON BEHALF OF THE DANGALABA CLAN (DANGALABA 10 - HOWARD SPRINGS TQ 10) Applicants AND: NORTHERN TERRITORY OF AUSTRALIA & OTHERS Respondents
Question Retrieval Prompt: Represent this sentence for searching relevant passages: Who were the applicants and respondents in the case Quall v Northern Territory of Australia [2010] FCA 417?
Snippet Retrieval Prompt: Represent this sentence for searching relevant passages: IN THE FEDERAL COURT OF AUSTRALIA NORTHERN TERRITORY DISTRICT REGISTRY GENERAL DIVISION NTD 6026 of 1998 BETWEEN: KEVIN (TIBBY) QUALL ON BEHALF OF THE DANGALABA CLAN (DANGALABA 10 - HOWARD SPRINGS TQ 10) Applicants AND: NORTHERN TERRITORY OF AUSTRALIA & OTHERS Respondents
----------------------------------------------------------------------------------------------------
Case Number: 1098
Question: Who were the applicants and respondents in the case of Jones Lang Lasalle (Qld) Pty Ltd v Dart [2005] FCA 1614?
Snippet: BETWEEN: NORWICH UNION LIFE AUSTRALIA (ACN 006 783 295) FIRST APPLICANT VYNOTAS PTY LTD (ACN 007 093 601) SECOND APPLICANT AND: SYDNEY RONALD DART FIRST RESPONDENT SHIRLEY NORMA DART SECOND RESPONDENT FREDERICK WILLIAM DART THIRD RESPONDENT JUDGE: KIEFEL J DATE: 10 NOVEMBER 2005 PLACE: BRISBANE
Question Retrieval Prompt: Represent this sentence for searching relevant passages: Who were the applicants and respondents in the case of Jones Lang Lasalle (Qld) Pty Ltd v Dart [2005] FCA 1614?
Snippet Retrieval Prompt: Represent this sentence for searching relevant passages: BETWEEN: NORWICH UNION LIFE AUSTRALIA (ACN 006 783 295) FIRST APPLICANT VYNOTAS PTY LTD (ACN 007 093 601) SECOND APPLICANT AND: SYDNEY RONALD DART FIRST RESPONDENT SHIRLEY NORMA DART SECOND RESPONDENT FREDERICK WILLIAM DART THIRD RESPONDENT JUDGE: KIEFEL J DATE: 10 NOVEMBER 2005 PLACE: BRISBANE
----------------------------------------------------------------------------------------------------

